The effect of cosmic web filaments on galaxy properties in the RESOLVE and ECO surveys

Galaxy environment plays an important role in driving the transformation of galaxies from blue and star-forming to red and quenched. Recent works have focused on the role of cosmic web filaments in galaxy evolution and have suggested that stellar mass segregation, quenching of star formation and gas-stripping may occur within filaments. We study the relationship between distance to filament and the stellar mass, colour and HI gas content of galaxies using data from the REsolved Spectroscopy of a Local VolumE (RESOLVE) survey and Environmental COntext (ECO) catalogue, two overlapping census-style, volume-complete surveys. We use the Discrete Persistence Structures Extractor (DisPerSE) to identify cosmic web filaments over the full ECO area. We find that galaxies close to filaments have higher stellar masses, in agreement with previous results. Controlling for stellar mass, we find that galaxies also have redder colours and are more gas poor closer to filaments. When accounting for group membership and halo mass, we find that these trends in colour and gas content are dominated by the increasing prevalence of galaxy group environments close to filaments, particularly for high halo mass and low stellar mass galaxies. Filaments have an additional small effect on the gas content of galaxies in low-mass haloes, possibly due to cosmic web stripping.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
